Ironing out the crease

The crease is a surface operator folded by a finite angle along an infinite line. Several realisations of it in the 6d ${\mathcal N}=(2,0)$ theory are studied here. It plays a role similar to the generalised quark-antiquark potential, or the cusp anomalous dimension, in gauge theories. We identify a finite quantity that can be studied despite the conformal anomalies ubiquitous with surface operators and evaluate it in free field theory and in the holographic dual. We also find a subtle difference between the infinite crease and its conformal transform to a compact observable comprised of two glued hemispheres, reminiscent of the circular Wilson loop. We prove by a novel application of defect CFT techniques for the $SO(2,1)$ symmetry along the fold that the near-BPS behaviour of the crease is determined as the derivative of the compact observable with respect to its angle, as in the bremsstrahlung function. We also comment about the lightlike limit of the crease in Minkowski space.

==> V2 arxiv/data/potential-0t.dat <==
phi theta E J U
0.0001 0. -10.11 -187.6 0.0000003895
0.1 0. -3.022 -42.71 -0.002994
0.2 0. -2.304 -62.2 -0.0123
0.3 0. -1.867 -51.09 -0.0283
0.4 0. -1.537 -42.22 -0.05158
0.5 0. -1.258 -67.18 -0.08306
0.6 0. -1.003 -57.93 -0.1241
0.7 0. -0.7551 -49.3 -0.177
0.8 0. -0.5002 -42.71 -0.2449
0.9 0. -0.2241 -38.69 -0.3336
1. 0. 0.09191 -38.03 -0.4529
1.05 0. 0.2732 -64.85 -0.5294
1.1 0. 0.4763 -62.19 -0.6223
1.15 0. 0.7083 -58.33 -0.7378
1.2 0. 0.9785 -41.52 -0.8864
1.25 0. 1.301 -56.8 -1.086
1.3 0. 1.696 -69.67 -1.373
1.32 0. 1.881 -56.98 -1.527
1.34 0. 2.086 -42.89 -1.714
1.36 0. 2.315 -41.08 -1.946
1.38 0. 2.571 -36.39 -2.243
1.4 0. 2.862 -63.87 -2.633
1.42 0. 3.195 -45.32 -3.166
1.44 0. 3.583 -36.12 -3.933
1.46 0. 4.044 -33.96 -5.109
1.48 0. 17.51 9.545 -31170.
1.5 0. 18.26 10.97 -44010.
1.52 0. 24.02 16.55 -3320000.
1.54 0. 23.81 17.05 -8961000.
1.56 0. 28.45 6.717 -63660000.


==> V2 arxiv/data/potential-1.05t.dat <==
phi theta E J U
0.0001 1.047 -10.61 -1.411 0.1684
0.1 1.047 -3.242 -1.408 0.1661
0.2 1.047 -2.528 -1.398 0.1587
0.3 1.047 -2.097 -1.38 0.146
0.4 1.047 -1.776 -1.354 0.1278
0.5 1.047 -1.508 -1.319 0.1033
0.6 1.047 -1.269 -1.273 0.07173
0.7 1.047 -1.042 -1.215 0.03191
0.8 1.047 -0.8151 -1.14 -0.01809
0.9 1.047 -0.5764 -1.044 -0.08121
1. 1.047 -0.3113 -0.9178 -0.1624
1.05 1.047 -0.1624 -0.8397 -0.2124
1.1 1.047 0.002205 -0.7482 -0.2709
1.15 1.047 0.1881 -0.6396 -0.3406
1.2 1.047 0.403 -0.5086 -0.4258
1.25 1.047 0.6585 -0.3472 -0.5336
1.3 1.047 0.9731 -0.1429 -0.6769
1.32 1.047 1.122 -0.0449 -0.7493
1.34 1.047 1.287 0.06508 -0.834
1.36 1.047 1.474 0.1895 -0.9351
1.38 1.047 1.686 0.3316 -1.058
1.4 1.047 1.929 0.4957 -1.213
1.42 1.047 2.214 0.6877 -1.415
1.44 1.047 2.551 0.916 -1.69
1.46 1.047 2.961 1.193 -2.09
1.48 1.047 3.471 1.538 -2.724
1.5 1.047 4.131 1.984 -3.864
1.52 1.047 5.037 2.597 -6.368
1.54 1.047 6.43 3.54 -14.37
1.56 1.047 9.329 5.515 -87.89


==> V2 arxiv/data/potential-1.57t.dat <==
phi theta E J U
0.0001 1.561 -10.4 -1.094 0.359
0.1 1.561 -3.484 -1.091 0.357
0.2 1.561 -2.782 -1.082 0.3511
0.3 1.561 -2.361 -1.067 0.3412
0.4 1.561 -2.052 -1.046 0.327
0.5 1.561 -1.8 -1.017 0.3084
0.6 1.561 -1.58 -0.98 0.2848
0.7 1.561 -1.379 -0.9329 0.2557
0.8 1.561 -1.186 -0.8738 0.2203
0.9 1.561 -0.993 -0.7992 0.1775
1. 1.561 -0.7921 -0.7043 0.1253
1.05 1.561 -0.6855 -0.6468 0.09488
1.1 1.561 -0.5724 -0.5808 0.06095
1.15 1.561 -0.4507 -0.5042 0.02279
1.2 1.561 -0.3172 -0.4142 -0.02055
1.25 1.561 -0.1677 -0.3066 -0.07046
1.3 1.561 0.004538 -0.1753 -0.1291
1.32 1.561 0.08198 -0.114 -0.1556
1.33 1.561 0.123 -0.08105 -0.1697
1.34 1.561 0.1657 -0.04639 -0.1845
1.35 1.561 0.2102 -0.009865 -0.1998
1.36 1.561 0.2569 0.02871 -0.2159
1.37 1.561 0.3057 0.06954 -0.2328
1.38 1.561 0.3572 0.1129 -0.2505
1.39 1.561 0.4114 0.159 -0.2692
1.4 1.561 0.4688 0.2082 -0.2889
1.41 1.561 0.5298 0.2609 -0.3099
1.42 1.561 0.5949 0.3176 -0.3322
1.43 1.561 0.6646 0.3788 -0.3561
1.44 1.561 0.7398 0.4452 -0.3818
1.45 1.561 0.8212 0.5177 -0.4096
1.46 1.561 0.9102 0.5974 -0.4398
1.47 1.561 1.008 0.6857 -0.473
1.48 1.561 1.117 0.7844 -0.5098
1.49 1.561 1.24 0.8962 -0.5512
1.5 1.561 1.381 1.025 -0.5983
1.51 1.561 1.546 1.175 -0.6532
1.52 1.561 1.744 1.356 -0.7191
1.53 1.561 1.993 1.581 -0.8012
1.54 1.561 2.323 1.879 -0.9107
1.55 1.561 2.816 2.314 -1.075
1.56 1.561 3.754 3.102 -1.404
1.57 1.561 9.813 7.429 -11.77


==> V2 arxiv/data/potential-abelian.dat <==
phi U0 Upi/3 Upi/2
0. 0. 0.05968 0.07958
0.02 -0.00006367 0.05964 0.07955
0.04 -0.0002548 0.05952 0.07945
0.06 -0.0005738 0.05932 0.07929
0.08 -0.001021 0.05905 0.07907
0.1 -0.001598 0.05869 0.07878
0.12 -0.002306 0.05825 0.07843
0.14 -0.003145 0.05772 0.07801
0.16 -0.004118 0.05712 0.07753
0.18 -0.005227 0.05643 0.07699
0.2 -0.006474 0.05566 0.07637
0.22 -0.007862 0.05481 0.07569
0.24 -0.009394 0.05386 0.07495
0.26 -0.01107 0.05283 0.07414
0.28 -0.0129 0.05172 0.07326
0.3 -0.01489 0.05051 0.07231
0.32 -0.01703 0.04921 0.07129
0.34 -0.01934 0.04781 0.0702
0.36 -0.02182 0.04632 0.06903
0.38 -0.02447 0.04473 0.0678
0.4 -0.02731 0.04304 0.06649
0.42 -0.03034 0.04124 0.06511
0.44 -0.03357 0.03934 0.06365
0.46 -0.037 0.03733 0.06211
0.48 -0.04065 0.03521 0.06049
0.5 -0.04453 0.03296 0.05879
0.52 -0.04865 0.0306 0.05701
0.54 -0.05302 0.02811 0.05515
0.56 -0.05766 0.02548 0.0532
0.58 -0.06258 0.02272 0.05116
0.6 -0.0678 0.01982 0.04903
0.62 -0.07333 0.01677 0.0468
0.64 -0.07921 0.01356 0.04448
0.66 -0.08545 0.01018 0.04206
0.68 -0.09208 0.006634 0.03954
0.7 -0.09912 0.002902 0.03691
0.72 -0.1066 -0.001024 0.03417
0.74 -0.1146 -0.005156 0.03133
0.76 -0.1231 -0.009506 0.02836
0.78 -0.1322 -0.01409 0.02527
0.8 -0.1419 -0.01893 0.02206
0.82 -0.1523 -0.02403 0.01872
0.84 -0.1634 -0.02942 0.01524
0.86 -0.1753 -0.03512 0.01161
0.88 -0.1882 -0.04117 0.007839
0.9 -0.202 -0.04758 0.003908
0.92 -0.217 -0.05439 -0.0001865
0.94 -0.2332 -0.06165 -0.004455
0.96 -0.2508 -0.06939 -0.008907
0.98 -0.27 -0.07767 -0.01355
1. -0.291 -0.08655 -0.0184
1.02 -0.314 -0.0961 -0.02347
1.04 -0.3393 -0.1064 -0.02877
1.06 -0.3673 -0.1176 -0.03432
1.08 -0.3984 -0.1297 -0.04014
1.1 -0.433 -0.1429 -0.04624
1.12 -0.4719 -0.1575 -0.05266
1.14 -0.5157 -0.1735 -0.0594
1.16 -0.5655 -0.1913 -0.06652
1.18 -0.6224 -0.2111 -0.07403
1.2 -0.688 -0.2335 -0.08198
1.22 -0.7643 -0.2589 -0.09042
1.24 -0.8537 -0.288 -0.0994
1.26 -0.9599 -0.3217 -0.109
1.28 -1.087 -0.3613 -0.1192
1.3 -1.242 -0.4083 -0.1303
1.32 -1.434 -0.4652 -0.1422
1.34 -1.676 -0.5354 -0.1552
1.36 -1.987 -0.6238 -0.1694
1.38 -2.398 -0.7382 -0.185
1.4 -2.957 -0.8911 -0.2025
1.42 -3.748 -1.104 -0.2221
1.44 -4.923 -1.414 -0.2446
1.46 -6.78 -1.898 -0.2709
1.48 -9.982 -2.722 -0.3025
1.5 -16.25 -4.318 -0.342
1.52 -31.26 -8.112 -0.3948
1.54 -84.41 -21.46 -0.4744
1.56 -90 -90 -0.6412
1.551 -90 -50.29 -0.5431
1.553 -90 -61.97 -0.5598
1.555 -90 -78.3 -0.5786
1.557 -90 -90 -0.5998
1.559 -90 -90 -0.6243
1.561 -90 -90 -0.6534
1.563 -90 -90 -0.6889
1.565 -90 -90 -0.7347
1.567 -90 -90 -0.7992
1.569 -90 -90 -0.9095
1.571 -90 -90 -5.862


==> data/potential-0t.dat <==
phi theta E J U
0.0001 0. -10.11 -187.6 0.0000003895
0.1 0. -3.022 -42.71 -0.002994
0.2 0. -2.304 -62.2 -0.0123
0.3 0. -1.867 -51.09 -0.0283
0.4 0. -1.537 -42.22 -0.05158
0.5 0. -1.258 -67.18 -0.08306
0.6 0. -1.003 -57.93 -0.1241
0.7 0. -0.7551 -49.3 -0.177
0.8 0. -0.5002 -42.71 -0.2449
0.9 0. -0.2241 -38.69 -0.3336
1. 0. 0.09191 -38.03 -0.4529
1.05 0. 0.2732 -64.85 -0.5294
1.1 0. 0.4763 -62.19 -0.6223
1.15 0. 0.7083 -58.33 -0.7378
1.2 0. 0.9785 -41.52 -0.8864
1.25 0. 1.301 -56.8 -1.086
1.3 0. 1.696 -69.67 -1.373
1.32 0. 1.881 -56.98 -1.527
1.34 0. 2.086 -42.89 -1.714
1.36 0. 2.315 -41.08 -1.946
1.38 0. 2.571 -36.39 -2.243
1.4 0. 2.862 -63.87 -2.633
1.42 0. 3.195 -45.32 -3.166
1.44 0. 3.583 -36.12 -3.933
1.46 0. 4.044 -33.96 -5.109
1.48 0. 17.51 9.545 -31170.
1.5 0. 18.26 10.97 -44010.
1.52 0. 24.02 16.55 -3320000.
1.54 0. 23.81 17.05 -8961000.
1.56 0. 28.45 6.717 -63660000.


==> data/potential-1.05t.dat <==
phi theta E J U
0.0001 1.047 -10.61 -1.411 0.1684
0.1 1.047 -3.242 -1.408 0.1661
0.2 1.047 -2.528 -1.398 0.1587
0.3 1.047 -2.097 -1.38 0.146
0.4 1.047 -1.776 -1.354 0.1278
0.5 1.047 -1.508 -1.319 0.1033
0.6 1.047 -1.269 -1.273 0.07173
0.7 1.047 -1.042 -1.215 0.03191
0.8 1.047 -0.8151 -1.14 -0.01809
0.9 1.047 -0.5764 -1.044 -0.08121
1. 1.047 -0.3113 -0.9178 -0.1624
1.05 1.047 -0.1624 -0.8397 -0.2124
1.1 1.047 0.002205 -0.7482 -0.2709
1.15 1.047 0.1881 -0.6396 -0.3406
1.2 1.047 0.403 -0.5086 -0.4258
1.25 1.047 0.6585 -0.3472 -0.5336
1.3 1.047 0.9731 -0.1429 -0.6769
1.32 1.047 1.122 -0.0449 -0.7493
1.34 1.047 1.287 0.06508 -0.834
1.36 1.047 1.474 0.1895 -0.9351
1.38 1.047 1.686 0.3316 -1.058
1.4 1.047 1.929 0.4957 -1.213
1.42 1.047 2.214 0.6877 -1.415
1.44 1.047 2.551 0.916 -1.69
1.46 1.047 2.961 1.193 -2.09
1.48 1.047 3.471 1.538 -2.724
1.5 1.047 4.131 1.984 -3.864
1.52 1.047 5.037 2.597 -6.368
1.54 1.047 6.43 3.54 -14.37
1.56 1.047 9.329 5.515 -87.89


==> data/potential-1.57t.dat <==
phi theta E J U
0.0001 1.561 -10.4 -1.094 0.359
0.1 1.561 -3.484 -1.091 0.357
0.2 1.561 -2.782 -1.082 0.3511
0.3 1.561 -2.361 -1.067 0.3412
0.4 1.561 -2.052 -1.046 0.327
0.5 1.561 -1.8 -1.017 0.3084
0.6 1.561 -1.58 -0.98 0.2848
0.7 1.561 -1.379 -0.9329 0.2557
0.8 1.561 -1.186 -0.8738 0.2203
0.9 1.561 -0.993 -0.7992 0.1775
1. 1.561 -0.7921 -0.7043 0.1253
1.05 1.561 -0.6855 -0.6468 0.09488
1.1 1.561 -0.5724 -0.5808 0.06095
1.15 1.561 -0.4507 -0.5042 0.02279
1.2 1.561 -0.3172 -0.4142 -0.02055
1.25 1.561 -0.1677 -0.3066 -0.07046
1.3 1.561 0.004538 -0.1753 -0.1291
1.32 1.561 0.08198 -0.114 -0.1556
1.33 1.561 0.123 -0.08105 -0.1697
1.34 1.561 0.1657 -0.04639 -0.1845
1.35 1.561 0.2102 -0.009865 -0.1998
1.36 1.561 0.2569 0.02871 -0.2159
1.37 1.561 0.3057 0.06954 -0.2328
1.38 1.561 0.3572 0.1129 -0.2505
1.39 1.561 0.4114 0.159 -0.2692
1.4 1.561 0.4688 0.2082 -0.2889
1.41 1.561 0.5298 0.2609 -0.3099
1.42 1.561 0.5949 0.3176 -0.3322
1.43 1.561 0.6646 0.3788 -0.3561
1.44 1.561 0.7398 0.4452 -0.3818
1.45 1.561 0.8212 0.5177 -0.4096
1.46 1.561 0.9102 0.5974 -0.4398
1.47 1.561 1.008 0.6857 -0.473
1.48 1.561 1.117 0.7844 -0.5098
1.49 1.561 1.24 0.8962 -0.5512
1.5 1.561 1.381 1.025 -0.5983
1.51 1.561 1.546 1.175 -0.6532
1.52 1.561 1.744 1.356 -0.7191
1.53 1.561 1.993 1.581 -0.8012
1.54 1.561 2.323 1.879 -0.9107
1.55 1.561 2.816 2.314 -1.075
1.56 1.561 3.754 3.102 -1.404
1.57 1.561 9.813 7.429 -11.77


==> data/potential-abelian.dat <==
phi U0 Upi/3 Upi/2
0. 0. 0.05968 0.07958
0.02 -0.00006367 0.05964 0.07955
0.04 -0.0002548 0.05952 0.07945
0.06 -0.0005738 0.05932 0.07929
0.08 -0.001021 0.05905 0.07907
0.1 -0.001598 0.05869 0.07878
0.12 -0.002306 0.05825 0.07843
0.14 -0.003145 0.05772 0.07801
0.16 -0.004118 0.05712 0.07753
0.18 -0.005227 0.05643 0.07699
0.2 -0.006474 0.05566 0.07637
0.22 -0.007862 0.05481 0.07569
0.24 -0.009394 0.05386 0.07495
0.26 -0.01107 0.05283 0.07414
0.28 -0.0129 0.05172 0.07326
0.3 -0.01489 0.05051 0.07231
0.32 -0.01703 0.04921 0.07129
0.34 -0.01934 0.04781 0.0702
0.36 -0.02182 0.04632 0.06903
0.38 -0.02447 0.04473 0.0678
0.4 -0.02731 0.04304 0.06649
0.42 -0.03034 0.04124 0.06511
0.44 -0.03357 0.03934 0.06365
0.46 -0.037 0.03733 0.06211
0.48 -0.04065 0.03521 0.06049
0.5 -0.04453 0.03296 0.05879
0.52 -0.04865 0.0306 0.05701
0.54 -0.05302 0.02811 0.05515
0.56 -0.05766 0.02548 0.0532
0.58 -0.06258 0.02272 0.05116
0.6 -0.0678 0.01982 0.04903
0.62 -0.07333 0.01677 0.0468
0.64 -0.07921 0.01356 0.04448
0.66 -0.08545 0.01018 0.04206
0.68 -0.09208 0.006634 0.03954
0.7 -0.09912 0.002902 0.03691
0.72 -0.1066 -0.001024 0.03417
0.74 -0.1146 -0.005156 0.03133
0.76 -0.1231 -0.009506 0.02836
0.78 -0.1322 -0.01409 0.02527
0.8 -0.1419 -0.01893 0.02206
0.82 -0.1523 -0.02403 0.01872
0.84 -0.1634 -0.02942 0.01524
0.86 -0.1753 -0.03512 0.01161
0.88 -0.1882 -0.04117 0.007839
0.9 -0.202 -0.04758 0.003908
0.92 -0.217 -0.05439 -0.0001865
0.94 -0.2332 -0.06165 -0.004455
0.96 -0.2508 -0.06939 -0.008907
0.98 -0.27 -0.07767 -0.01355
1. -0.291 -0.08655 -0.0184
1.02 -0.314 -0.0961 -0.02347
1.04 -0.3393 -0.1064 -0.02877
1.06 -0.3673 -0.1176 -0.03432
1.08 -0.3984 -0.1297 -0.04014
1.1 -0.433 -0.1429 -0.04624
1.12 -0.4719 -0.1575 -0.05266
1.14 -0.5157 -0.1735 -0.0594
1.16 -0.5655 -0.1913 -0.06652
1.18 -0.6224 -0.2111 -0.07403
1.2 -0.688 -0.2335 -0.08198
1.22 -0.7643 -0.2589 -0.09042
1.24 -0.8537 -0.288 -0.0994
1.26 -0.9599 -0.3217 -0.109
1.28 -1.087 -0.3613 -0.1192
1.3 -1.242 -0.4083 -0.1303
1.32 -1.434 -0.4652 -0.1422
1.34 -1.676 -0.5354 -0.1552
1.36 -1.987 -0.6238 -0.1694
1.38 -2.398 -0.7382 -0.185
1.4 -2.957 -0.8911 -0.2025
1.42 -3.748 -1.104 -0.2221
1.44 -4.923 -1.414 -0.2446
1.46 -6.78 -1.898 -0.2709
1.48 -9.982 -2.722 -0.3025
1.5 -16.25 -4.318 -0.342
1.52 -31.26 -8.112 -0.3948
1.54 -84.41 -21.46 -0.4744
1.56 -90 -90 -0.6412
1.551 -90 -50.29 -0.5431
1.553 -90 -61.97 -0.5598
1.555 -90 -78.3 -0.5786
1.557 -90 -90 -0.5998
1.559 -90 -90 -0.6243
1.561 -90 -90 -0.6534
1.563 -90 -90 -0.6889
1.565 -90 -90 -0.7347
1.567 -90 -90 -0.7992
1.569 -90 -90 -0.9095
1.571 -90 -90 -5.862

